On acoustic space-time media that compute their own inverse

We derive time reflection and transmission coefficients for 1D acoustic waves encountering a time boundary at which the properties of the medium change instantaneously. The time reflection and transmission coefficients are shown to be identical to so-called reverse-space reflection and transmission coefficients which appear in the recursive computation of focusing wavefields used in seismology. We establish a bijectivity between the focusing wavefields and the wavefields produced by time scattering and show how this can be used to construct a space-time medium where the time scattering anticipates the space scattering and "computes" the exact inverse for the space scattering. The construction is shown to be independent of the boundary conditions chosen to compute the reflection and transmission coefficients. We demonstrate the construction with a simple numerical example of a single pulse encountering a series of time boundaries before reaching a spatial inhomogeneity. The time boundaries scatter the single pulse into a focusing wavefield that subsequently focuses through the spatial inhomogeneity. Under certain conditions, the transmitted wave has both the same wave shape and amplitude as the original pulse, yielding a transmission coefficient of unity. The reflection coefficient of the space-time medium is always non-zero however.

==> raysDump.dat <==
x t dx dt
0.8 0.5 -0.3 0.24
0.5 0.74 -0.1 0.12
0.4 0.86 -0.2 0.14
0.4 0.62 -0.4 0.28
0.5 0.26 -0.1 0.12
0.4 0.38 -0.4 0.28
0.4 0.14 -0.4 0.28


==> raysFocusing.dat <==
x t dx dt
0.8 0.5 0.2 0.2
0 0.58 0.4 0.28
0.4 0.62 0.1 0.12
0 0.34 0.4 0.28
0.5 0.26 0.3 0.24
0 0.1 0.4 0.28
0.4 0.14 0.1 0.12
0.2 0 0.2 0.14


==> raysLeft.dat <==
x t dx dt
0.5 0.2 -0.24 0.3
0.26 0.5 -0.12 0.1
0.14 0.6 -0.14 0.2
0.38 0.6 -0.28 0.4
0.74 0.5 -0.12 0.1
0.62 0.6 -0.28 0.4
0.86 0.6 -0.28 0.4


==> raysRight.dat <==
x t dx dt
0.3 0 0.2 0.2
0.14 0.6 0.28 0.4
0.26 0.5 0.12 0.1
0.38 0.6 0.28 0.4
0.5 0.2 0.24 0.3
0.62 0.6 0.28 0.4
0.74 0.5 0.12 0.1
0.86 0.6 0.14 0.2


==> spaceBoundaries.dat <==
x t dx dt
0.8 1 0 -1
0.5 1 0 -1
0.4 1 0 -1


==> timeBoundaries.dat <==
x t dx dt
0 0.2 1 0
0 0.5 1 0
0 0.6 1 0

